Delegate Pricing Decisions to an Algorithm? Experimental Evidence

We analyze the delegation of pricing by participants, representing firms, to a collusive, self-learning algorithm in a repeated Bertrand experiment. In the baseline treatment, participants set prices themselves. In the other treatments, participants can either delegate pricing to the algorithm at the beginning of each supergame or receive algorithmic recommendations that they can override. Participants delegate more when they can override the algorithm's decisions. In both algorithmic treatments, prices are lower than in the baseline. Our results indicate that while self-learning pricing algorithms can be collusive, they can foster competition rather than collusion with humans-in-the-loop.

==> tables/table01_wald_test.txt <==
Wald Test for Table 1 (Algorithm Adoption), Model (3)
H0: supergame + (Recommendation x Supergame) = 0
-------------------------------------------------------

Linear hypothesis test:
supergame  + treatmentRecommendation:supergame = 0

Model 1: restricted model
Model 2: use_algorithm ~ treatment * supergame

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)  
1    997                       
2    996  1 4.4014    0.03591 *
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1


==> tables/table02_wald_tests.txt <==
===================================================================
Wald Tests for Table 2: Market Prices by Treatment
===================================================================
Hypothesis A (main effects): treatmentOutsourcing = treatmentRecommendation

--- PANEL A: ALL ROUNDS ---
--- [Model (1)] ---

Linear hypothesis test:
treatmentOutsourcing - treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)    
1  15298                         
2  15297  1 12.794  0.0003478 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

--- [Model (2)] ---

Linear hypothesis test:
treatmentOutsourcing - treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)  
1  15298                       
2  15297  1 3.4456    0.06342 .
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

--- [Model (3)] ---

Linear hypothesis test:
treatmentOutsourcing - treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)    
1   8398                         
2   8397  1 19.525   9.93e-06 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

--- [Model (4)] ---

Linear hypothesis test:
treatmentOutsourcing - treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)  
1   3148                       
2   3147  1 4.3332    0.03738 *
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

--- [Model (5)] ---

Linear hypothesis test:
treatmentOutsourcing - treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)    
1  15295                         
2  15294  1 19.399  1.061e-05 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

--- [Model (6)] ---

Linear hypothesis test:
treatmentOutsourcing - treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df Chisq Pr(>Chisq)   
1  15295                       
2  15294  1 9.345   0.002236 **
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Hypothesis B (interactions): Outsourcing × SG = Recommendation × SG
--- [Model (5) interactions] ---

Linear hypothesis test:
treatmentOutsourcing:supergame - treatmentRecommendation:supergame = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)   
1  15295                        
2  15294  1 8.6854   0.003208 **
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

--- [Model (6) interactions] ---

Linear hypothesis test:
treatmentOutsourcing:supergame - treatmentRecommendation:supergame = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)  
1  15295                       
2  15294  1 4.5972    0.03202 *
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Hypothesis C (within-treatment SG slopes):
H0_Rec: supergame + Recommendation×SG = 0
--- [Model (5)] ---

Linear hypothesis test:
supergame  + treatmentRecommendation:supergame = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)
1  15295                     
2  15294  1 1.3392     0.2472

--- [Model (6)] ---

Linear hypothesis test:
supergame  + treatmentRecommendation:supergame = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)
1  15295                     
2  15294  1 0.0183     0.8923
H0_Out: supergame + Outsourcing×SG = 0
--- [Model (5)] ---

Linear hypothesis test:
supergame  + treatmentOutsourcing:supergame = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)   
1  15295                        
2  15294  1 9.1428   0.002497 **
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

--- [Model (6)] ---

Linear hypothesis test:
supergame  + treatmentOutsourcing:supergame = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)   
1  15295                        
2  15294  1 8.7263   0.003136 **
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

--- PANEL B: FIRST ROUND ONLY ---
--- [Model (7)] ---

Linear hypothesis test:
treatmentOutsourcing - treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df Chisq Pr(>Chisq)
1    748                    
2    747  1 0.169      0.681

--- [Model (8)] ---

Linear hypothesis test:
treatmentOutsourcing - treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)
1    748                     
2    747  1 0.4161     0.5189

--- [Model (9)] ---

Linear hypothesis test:
treatmentOutsourcing - treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df Chisq Pr(>Chisq)
1    148                    
2    147  1     0          1

--- [Model (10)] ---

Linear hypothesis test:
treatmentOutsourcing - treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)
1    148                     
2    147  1 0.0712     0.7896

--- [Model (11)] ---

Linear hypothesis test:
treatmentOutsourcing - treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)
1    745                     
2    744  1 0.0493     0.8242

--- [Model (12)] ---

Linear hypothesis test:
treatmentOutsourcing - treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)
1    745                     
2    744  1 0.3118     0.5766

Hypothesis B (interactions): Outsourcing × SG = Recommendation × SG
--- [Model (11) interactions] ---

Linear hypothesis test:
treatmentOutsourcing:supergame - treatmentRecommendation:supergame = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)
1    745                     
2    744  1 0.0062     0.9373

--- [Model (12) interactions] ---

Linear hypothesis test:
treatmentOutsourcing:supergame - treatmentRecommendation:supergame = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df Chisq Pr(>Chisq)
1    745                    
2    744  1 0.038     0.8454

Hypothesis C (within-treatment SG slopes):
H0_Rec: supergame + Recommendation×SG = 0
--- [Model (11)] ---

Linear hypothesis test:
supergame  + treatmentRecommendation:supergame = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)
1    745                     
2    744  1 0.1242     0.7246

--- [Model (12)] ---

Linear hypothesis test:
supergame  + treatmentRecommendation:supergame = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)
1    745                     
2    744  1 0.0043     0.9475
H0_Out: supergame + Outsourcing×SG = 0
--- [Model (11)] ---

Linear hypothesis test:
supergame  + treatmentOutsourcing:supergame = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)
1    745                     
2    744  1 0.1799     0.6715

--- [Model (12)] ---

Linear hypothesis test:
supergame  + treatmentOutsourcing:supergame = 0

Model 1: restricted model
Model 2: winning_price ~ treatment + supergame * treatment

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)
1    745                     
2    744  1 0.0426     0.8365


==> tables/tableC04_wald_tests.txt <==
==============================================================
Wald Tests for Table C.04: First-round effect by treatment
==============================================================
Hypothesis set: equality across treatments for the Round 1 effect

--- [Model (1) Unweighted] ------------------------------
Outsourcing = Recommendation:

Linear hypothesis test:
round1:treatmentOutsourcing - round1:treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ 0 + round1:treatment | unique_market_id

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)    
1  14548                         
2  14547  1 16.546   4.75e-05 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Outsourcing = Baseline:

Linear hypothesis test:
- round1:treatmentBaseline  + round1:treatmentOutsourcing = 0

Model 1: restricted model
Model 2: winning_price ~ 0 + round1:treatment | unique_market_id

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)    
1  14548                         
2  14547  1 15.114  0.0001012 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Recommendation = Baseline:

Linear hypothesis test:
- round1:treatmentBaseline  + round1:treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ 0 + round1:treatment | unique_market_id

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)    
1  14548                         
2  14547  1 47.449  5.645e-12 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

--- [Model (2) Weighted] --------------------------------
Outsourcing = Recommendation:

Linear hypothesis test:
round1:treatmentOutsourcing - round1:treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ 0 + round1:treatment | unique_market_id

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)  
1  14548                       
2  14547  1 4.3471    0.03707 *
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Outsourcing = Baseline:

Linear hypothesis test:
- round1:treatmentBaseline  + round1:treatmentOutsourcing = 0

Model 1: restricted model
Model 2: winning_price ~ 0 + round1:treatment | unique_market_id

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)    
1  14548                         
2  14547  1 27.784  1.357e-07 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Recommendation = Baseline:

Linear hypothesis test:
- round1:treatmentBaseline  + round1:treatmentRecommendation = 0

Model 1: restricted model
Model 2: winning_price ~ 0 + round1:treatment | unique_market_id

Note: Coefficient covariance matrix supplied.

  Res.Df Df  Chisq Pr(>Chisq)    
1  14548                         
2  14547  1 46.967  7.218e-12 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

